New Developments in Diagrammatic Monte Carlo for Interacting Lattice Fermions: Efficient Algorithms and Applications

This thesis develops diagrammatic methods for thermodynamic and subsystem quantities of interacting lattice fermions, providing reference calculations for quantum simulators and many-body approximations. I formulate an inverse-flavour expansion about a self-consistent Hartree saddle, enumerate non-Gaussian diagrams, and use a discrete Lehmann representation to integrate selected internal vertices analytically. Density results cover 31 state points of the six-flavour Hubbard model on a $70\times70$ lattice at $T/t=0.15$. I generalize combinatorial summation to flavour-dependent propagators and expansion shifts. CoS++ combines partial contractions to obtain connected sums for interaction subsets. A determinant-polynomial sieve evaluates the same sums through local coefficient filters; at ninth order it is 24--25 times faster than the specified CoS baselines in three-flavour dense-random-matrix benchmarks. Thermodynamic applications include a 2048-site honeycomb lattice and a three-flavour square lattice with 1024 sites. For the second Renyi entropy, I derive a fermionic replica path integral and a stable evaluation of its two-time Green functions. The connected-determinant calculation reaches tenth order on a $3\times3$ cluster and ninth order on larger lattices. On $50\times50$ sites at $(U/t,\mu/t,\beta t)=(3,1,8)$, the ninth-order continuation at shift $\alpha=1.3$ gives $S_2/N_s=0.06695$ with propagated Monte Carlo uncertainty $3.0\times10^{-5}$. Comparing two expansion shifts at their respective retained orders gives an endpoint difference of $2.6\times10^{-4}$.

==> figures/chapter3/figure32_pgfplots/data/nf3_nonuniform.dat <==
order speedup lower upper error_minus error_plus
1 0.49384438738434633 0.4918127435536962 0.50037243552532207 0.0020316438306501317 0.0065280481409757396
2 0.59512992523678643 0.58917691297573915 0.5976295660063391 0.0059530122610472747 0.002499640769552669
3 1.001872241617684 0.9967791572434993 1.0447027177058548 0.0050930843741846532 0.04283047608817081
4 2.1182406608257693 2.1073417808417259 2.1462844561170145 0.010898879984043486 0.028043795291245122
5 4.3984189644878233 4.3379779610306741 4.4671755178521693 0.060441003457149201 0.06875655336434594
6 9.1068786948892555 9.0608903908592495 9.1252499928707547 0.045988304030005978 0.018371297981499168
7 14.161790818702377 13.372936934322958 14.206128933730072 0.78885388437941906 0.044338115027695579
8 18.701216520670844 18.649675217967406 18.823359274627521 0.051541302703437708 0.12214275395667684
9 24.025624746203121 23.856050476349658 24.19099903213128 0.16957426985346302 0.16537428592815928


==> figures/chapter3/figure32_pgfplots/data/nf3_uniform.dat <==
order speedup lower upper error_minus error_plus
1 0.27994539096600562 0.27642542437119921 0.28258919492021528 0.0035199665948064118 0.0026438039542096559
2 0.61895557309410509 0.61676304000942561 0.62459703672403821 0.0021925330846794822 0.0056414636299331189
3 1.176436173969617 1.1598706700223351 1.1818753460281162 0.016565503947281845 0.0054391720584991976
4 2.164308541300243 2.1471152383070584 2.1881225301094158 0.017193302993184556 0.023813988809172848
5 4.2247340917034499 4.2111144190896042 4.2494669787189512 0.013619672613845779 0.024732887015501248
6 7.2895596301887187 7.2588134780352274 7.3092963627859211 0.030746152153491302 0.019736732597202433
7 11.902694120415717 11.852421736427713 11.93567347328548 0.05027238398800371 0.032979352869762835
8 17.056280039356619 17.022593569682655 17.113237396320724 0.03368646967396316 0.056957356964105088
9 25.184805990734489 23.854325352022293 25.365194884049398 1.3304806387121957 0.18038889331490893


==> figures/chapter3/figure32_pgfplots/data/nf6_nonuniform.dat <==
order speedup lower upper error_minus error_plus
1 0.26163949822797 0.25813873511233681 0.26323020655078899 0.0035007631156331875 0.00159070832281899
2 0.24734975726609681 0.24513861215607952 0.24916029137794482 0.0022111451100172985 0.0018105341118480056
3 0.31441186230186519 0.30981473395199305 0.31885515192630842 0.0045971283498721371 0.0044432896244432363
4 0.50292854055817959 0.49477609282612656 0.51793204356683165 0.0081524477320530364 0.015003503008652053
5 0.88427337978060461 0.85513598529087964 0.88968125181811408 0.029137394489724966 0.0054078720375094758
6 1.2437282345241918 1.1836865053077332 1.2515617026398356 0.060041729216458561 0.0078334681156437824
7 1.3420930364938508 1.2961512103493631 1.3562118697170329 0.045941826144487719 0.014118833223182081
8 1.4317971796592521 1.4262486943001258 1.5080946693220949 0.0055484853591263317 0.076297489662842777
9 1.6545309479334969 1.5980459300323155 1.7548576625816941 0.056485017901181322 0.1003267146481972


==> figures/chapter3/figure32_pgfplots/data/nf6_uniform.dat <==
order speedup lower upper error_minus error_plus
1 0.15532867457314886 0.15436119715673308 0.15634513264676678 0.00096747741641578511 0.0010164580736179152
2 0.2405037331264602 0.23255127179609589 0.24275825178196689 0.0079524613303643132 0.0022545186555066876
3 0.31862726042909972 0.31704698254923908 0.31918230408868925 0.0015802778798606476 0.00055504365958952695
4 0.42116630187883775 0.42026717335481578 0.42170839638939345 0.00089912852402196375 0.00054209451055570179
5 0.69512031583032441 0.69430976327179472 0.70260230597276718 0.00081055255852968688 0.0074819901424427737
6 0.96615455767683367 0.96239170219779391 0.96986779699280878 0.0037628554790397617 0.0037132393159751143
7 1.2001504019676543 1.1950470653945182 1.2022367633155961 0.005103336573136108 0.002086361347941823
8 1.4155543965012314 1.3972149584604143 1.4208647404392827 0.018339438040817058 0.0053103439380512985
9 1.8430046357558414 1.7433238147088457 1.8674146861078407 0.099680821046995716 0.02441005035199928

